NuGrid stellar data set I. Stellar yields from H to Bi for stars with metallicities Z = 0.02 and Z = 0.01

We provide a set of stellar evolution and nucleosynthesis calculations that applies established physics assumptions simultaneously to low- and intermediate-mass and massive star models. Our goal is to provide an internally consistent and comprehensive nuclear production and yield data base for applications in areas such as pre-solar grain studies. Our non-rotating models assume convective boundary mixing where it has been adopted before. We include 8 (12) initial masses for $Z = 0.01$ ($0.02$). Models are followed either until the end of the asymptotic giant branch phase or the end of Si burning, complemented by a simple analytic core-collapse supernova models with two options for fallback and shock velocities. The explosions show which pre-supernova yields will most strongly be effected by the explosive nucleosynthesis. We discuss how these two explosion parameters impacts the light elements and the $s$ and $p$ process. For low- and intermediate-mass models our stellar yields from H to Bi include the effect of convective boundary mixing at the He-intershell boundaries and the stellar evolution feedback of the mixing process that produces the $^{13}$C pocket. All post-processing nucleosynthesis calculations use the same nuclear reaction rate network and nuclear physics input. We provide a discussion of the nuclear production across the entire mass range organized by element group. All our stellar nucleosynthesis profile and time evolution output is available electronically, and tools to explore the data on the NuGrid VOspace hosted by the Canadian Astronomical Data Centre are introduced.

==> astronat/doc/astronat.txt <==
This is a description of the AstroNat software for using BibTeX to
create LaTeX documents suitable for submission to Astronomy journals
such as the AAS journals and MNRAS.

   These files are based on Patrick Daly's natbib package, which may not
be distributed in exchange for money, other than distribution costs.
They are provided `as is' and are not guaranteed in any way.

   Jonathan E. Baker
Department of Astronomy
University of California, Berkeley
jbaker@astro.berkeley.edu
AstroNat
********

   This document describes a collection of software for using BibTeX and
Patrick Daly's very general `natbib' style to produce LaTeX documents
which can be submitted electronically to Astronomy journals.
Bibliography style files for the AAS journals (ApJ and its cousins) and
MNRAS are included.  Natbib also supports a variety of other
bibliographic and citation styles.

   This is Edition 1.6 of the AstroNat documentation, 1999 September 1,
for version 1.

Overview of AstroNat
********************

   "AstroNat"(1) is a collection of LaTeX, BibTeX and Perl software I
put together to allow the use of BibTeX to organize bibliographies when
writing articles for Astronomy journals.  The package not only produces
LaTeX files which obey the style rules for the journals, but can also
make files which follow the rules for electronic submission.  This
eliminates a large fraction of the considerable tedium involved in
maintaining bibliographies and citations.

   The basic idea is to prepare your document using the natbib citation
style and a bibliography style file for the journal.  Files for
electronic submission are then generated using a Perl script which
inlines citations and removes the natbib dependencies.

   As of AASTeX version 5.0, you no longer need the Perl script to
submit to ApJ.  But there is still no bibliography style file, so you
will need to use the one provided here.  Support for PASP conference
series has also been added.

   ---------- Footnotes ----------

   (1) This name is derived from the software's reliance on the natbib
package by Patrick Daly.

Features
========

   Here are some reasons why this is good for you.

   * References are stored in a bibliographic database (`bib') file in
     BibTeX format.  They can be easily downloaded from the Web (for
     example the NASA Astrophysics Data System (http://adswww.harvard.edu/ads_abstracts.html)), and never need to be entered into your
     computer more than once, reducing time spent hunting for
     typographical errors.

   * All knowledge of the particulars of a given journal's style for
     bibliographic entries is abstracted into the bibliography style
     (`bst') files.  This means that correct punctuation and formatting
     of the bibliography is handled for you.  It also means that
     changing from one journal's format to another becomes a matter of
     changing two or three lines of your file.

   * Only the references which are actually cited in your work are
     included from the database, so all your references can be stored
     in a single place and you never have to worry about listing
     references which are not cited.  Large `bib' files are available
     on the Web for specific subject areas.

   * Natbib has a very general and powerful citation mechanism which
     can be used to produce a wide variety of author-year citations,
     again without having to worry about typos or journal style.  It
     also supports the traditional numbered citation style.  You can
     get natbib bibliography style files for a variety of styles other
     than the ones included here.

   * References to the same authors in the same years are automatically
     labeled with `a', `b', `c', etc. and sorted.

   * RefTeX, AucTeX, and other packages provide excellent Emacs/XEmacs
     interfaces (*note Emacs::.) to BibTeX files.

   Of course, these advantages bring some additional complexity along
with them: you have to use the additional style files here, learn the
natbib cite commands, and use additional passes with latex and bibtex
when preparing the document (though Makefiles can do this
automatically; an example is included).  For electronic submissions, an
additional step is required using a Perl script to convert to `tex' and
`bbl' files which obey the submission rules.

Installation
************

   You will need a few things in order to use this software:

   * LaTeX (2e or 2.09)

   * BibTeX (v0.99a or later)

   * Perl

   * Natbib (v5.3 or later; v6.8 style files included here)

   * make (optional)

   If you are not a local user, you will first need to download the
latest version.  You can get it from
`http://ads.harvard.edu/pubs/bibtex/astronat/' and unpack it using a
command like

     gunzip -c astronat.tar.gz | tar xvf -

The installation is a simple matter.  You will need the natbib style
file (`natbib209.sty' is the LaTeX 2.09 version); the ones included
here have not been edited from their original forms.  You will also need
one of the `bst' files from the sub-directory with the appropriate
journal name (`apj' for AAS, `mnras' for Monthly Notices).  These
sub-directories also contain `bib' files which define journal
abbreviations for use in your `bib' database, which contains all your
references.  There are only two steps:

  1. Put the appropriate `sty', `bst', and `bib' files where
     LaTeX/BibTeX can see them.

  2. Put the Perl script `nat2jour.pl' somwhere in your `PATH', and
     make sure it is executable (`chmod +x nat2jour.pl').

   There are two options for the first step:

   * Keep all the necessary files in the same directory where you are
     processing your documents.  (Or make symbolic links to them with
     the UNIX command `ln -s'.)

   * OR Set the environment variables `TEXINPUTS', `BSTINPUTS', and
     `BIBINPUTS'.

        * `TEXINPUTS' tells LaTeX where to find `sty' (style) files.

        * `BSTINPUTS' tells BibTeX where to find `bst' (bibliography
          style) files.

        * `BIBINPUTS' tells BibTeX where to look for `bib'
          (bibliography database) files.

   Local users at Berkeley should set their environment variables to
include the directory `~jbaker/tex/inputs/astronat//', and do not need
to copy any files, except that you will want to put then Perl script
`nat2jour.pl' in your `PATH'.

   Suppose you have all the files in sub-directories of
`/somewhere/tex/inputs/'.  Then the environment variables can be set as
follows.  For C-shell (put these in your `.cshrc' file):

     `setenv TEXINPUTS .:/somewhere/tex/inputs//:$TEXINPUTS'

and for sh, ksh, or bash (put in `.profile'):

     `TEXINPUTS=.:/somewhere/tex/inputs//:$TEXINPUTS'
     `export TEXINPUTS'

and similarly for the other two variables.  The trailing // means
recurse through any sub-directories.  Note that the directories in the
colon-separated list are searched in order, so you'll want to have the
path to these files ahead of any directories that have any files of the
same name (otherwise the wrong ones will be used).

   If you can become root you can install the files in a standard
location where `TEXINPUTS' points.  Even if you are able to do this,
you may still need to explicitly set the other two variables.
According to the BibTeX documentation it looks in `TEXINPUTS' by
default, but in practice it doesn't actually seem to do this.

Usage
*****

   This section describes how to use the software.  First make sure you
have the necessary files in the right place, or have environment
variables set appropriately (*note Installation::.).

Bibliography Files
==================

   Now we describe how to set up your BibTeX `bib' files.  If you are
familiar with BibTeX already you can probably skip this section.

Bibliography database files
---------------------------

   Using BibTeX, your references are stored in a `bib' file, for
example `myrefs.bib' (the `.bib' suffix is important).  These need not
(indeed, should not) be limited to the articles you are citing in the
document you are preparing; BibTeX picks out the ones you actually cite
and only includes those in your bibliography.

   A typical entry in a `bib' file looks like this:

     @Book{Peebles:94,
       author =	 {P.~J.~E.~Peebles},
       title = 	 "Physical Cosmology",
       publisher = 	 "Princeton University Press",
       year = 	 1994,
       address =	 "Princeton, NJ"
     }

or like this:

     @Article{1997ApJ...485....1M,
       author = {Myers, S.~T. and Jonathan E.~Baker and Readhead, A.~C.~S. and
                 Erik M.~Leitch and Herbig, T.},
       title = "Measurements of the Sunyaev-Zeldovich Effect...",
       journal = apj,
       year = 1997,
       month = aug,
       volume = 485,
       pages = "1--8",
     }

Other types include `@Booklet', `@InBook', `@InCollection',
`@InProceedings', `@Manual', `@MastersThesis', `@PhDThesis',
`@Proceedings', `@TechReport', and `@Unpublished'.  The `@Misc' type is
a catch-all which allows you to do the formatting yourself if
necessary.  Most of these types should give correct results for the
journals using the `bst' files included here for AAS and MNRAS.

   The first thing after the { is the cite key, which you use to cite
the reference in your document.  Note that author names can have either
first or last name first, and they are separated with `and'.  Very long
lists can be truncated with `and others'.  Natbib's automatic lettering
will get confused if the author last names are not punctuated
consistently (e.g., if some of them have extra braces as in ADS style
and others don't).

   Emacs (*note Emacs::.) has a very nice set of commands for
automatically generating a bibliographic entry in a `bib' file.

Using String Abbreviations for Journals (optional)
--------------------------------------------------

   BibTeX will complain if it does not know the definition of a string
which is not enclosed in quotes, such as the strings `apj' and `aug' in
the example above.  References downloaded from ADS will have `"\apj"'
instead of `apj'; this tells BibTeX to write `\apj' in the
bibliographic entry.  This is fine for AASTeX macros, where the `\apj'
command is defined in the style file.  But if you are using a style
file which does not define this command, you will get errors from LaTeX
unless you define it yourself.

   One way to handle this is to use the journal abbreviation `bib'
files such as the ones included here, `apj-jour.bib' or `mn-jour.bib'.
These contain commands such as

     @STRING{apj = "\apj"}

in `apj-jour.bib' and

     @STRING{apj = "ApJ"}

in `mn-jour.bib' which define the strings if you use a command like
`\bibliography{apj-jour,myrefs}' or `\bibliography{mn-jour,myrefs}' in
your document (*note LaTeX document::.) to include the `bib' files.
This way you don't have to change your `bib' database for different
journals, and you don't have to define a lot of new journal commands in
your LaTeX document.  Look at the files to see all the defined
abbreviations.  The very short abbreviations such as "ApJ" for
frequently cited journals are included, along with many others
following the IAU convention.

   The three-letter month abbreviation strings and strings for a few
mathematics journals are defined in the bibliography style (`bst')
files.

Preparing the LaTeX Document
============================

   First include the natbib style file.  For LaTeX 2e,

     \documentclass{ ... }
     \usepackage{ ... ,natbib}

or for LaTeX 2.09 (required by the journals),

     \documentstyle[ ... ,natbib209]{ ... }

Place the natbib package last in your list of packages to make sure it
doesn't get over-written.  It works with the AASTeX styles as well as
the `emulateapj' style, and with the `mn' style (mostly, but *note
MNRAS style::.).

   Second, somewhere in the preamble (before `\begin{document}'), use
the command

     \citestyle{aa}

This simply insures that natbib gives you citations which look like
(Bester 1998) and not like (Bester, 1998).  The `aa' stands for
Astronomy & Astrophysics, but this citation style is appropriate for
all the journals.  (Actually, the code `nat2jour.pl', which prepares
files for electronic submission, produces citations like this
regardless of the `\citestyle' command, so this does not matter for the
final output.)

   Next, at the point where you want the bibliography to appear, use

     \bibliographystyle{STYLE}
     \bibliography{REFS}

where `STYLE' is the name of the bibliography style you want to use
(e.g., `\bibliographystyle{apj}' to use `apj.bst' -- leave off the
`.bst' suffix).  `REFS' is a list of bibliography files to use (leave
off the `.bib').  So if you wanted to use the ApJ journal abbreviations
(*note Abbrevs::.)  and a database called `myrefs.bib',

     \bibliography{apj-jour,myrefs}

   This loads the journal definitions from `apj-jour.bib', so you can
use things like `journal = apj' in `myrefs.bib'.

Citation commands
=================

   The natbib package defines a number of very useful citation commands
which replace the usual `\cite'.  These are really necessary in any
author-year citation system, where you don't always cite a reference
using the same format for the citation.  These commands and their
output are illustrated below.  The most frequently used are `\citet'
(textual cite) and `\citep' (parenthetical cite).  `\cite' is
equivalent to `\citet', but this shouldn't be used because it is often
defined by other style files.

`\citet{KEY}'
     Bester et al. (1998)

`\citep{KEY}'
     (Bester et al. 1998)

Multiple citations work within a single cite, for example

`\citep{KEY1, KEY2, KEY3, KEY4, ...}'
     (Bester et al. 1998; Garibaldi et al. 1997, 1998a,b; ...)

The lettering of the citations and references is done automatically.

   You can use optional arguments to get text before and after the
citation(s):

`\citep[hereafter B98]{KEY}'
     (Bester et al. 1998, hereafter B98)

`\citep[e.g.,][]{KEY}'
     (e.g., Bester et al. 1998)

`\citep[see][p. 68]{KEY}'
     (see Bester et al. 1998, p. 68)

   Any of these can have a `*' affixed to make a full author list when
"et al." would normally be used, e.g.,

`\citet*{KEY}'
     Bester, Winters, & Alexander (1998)

   Note that the `nat2jour.pl' script takes care of the bizarre
practice of listing three names on the first citation and using "et
al." thereafter, so you don't need to worry about that, although the
intermediate file will come out "wrong".

`\citeauthor{KEY}'
     Bester et al.

`\citeyear{KEY}'
     1998

`\citeyearpar{KEY}'
     (1998)

   `\citealp' and `\citealt' are the sames as `\citep' and `\citet',
respectively, except that they do not produce any parentheses at all:

`\citealt{KEY}'
     Bester et al. 1998

   Finally, `\citetext' can be used to place arbitrary text around a
citation.  Look at the comments in the natbib style files for more
information.

Processing LaTeX/BibTeX files
=============================

   When you process a document for the first time, or when you add
citations to new references, you have to go through four steps.  For a
file called `foo.tex' with a bibliography `refs.bib':

1. `latex foo'
     Stores the citation keys in the `aux' file

2. `bibtex foo'
     Creates a bibliography (`.bbl') file

3. `latex foo'
     Incorporates the `bbl' information

4. `latex foo'
     Gets all the citations and cross-refs right

   The `.bbl' file is a normal-looking LaTeX file containing the
`\thebibliography' environment; it is inserted into the document at the
point where the `\bibliography' command is issued.

   If you are producing an article for electronic submission, you can
stop after step #2, run `nat2jour.pl' (*note Submission::.) and then
run LaTeX (twice) on the output.

   It's not too difficult to automate this process (*note Makefiles::.)
and speed things up.

Generating a Copy for Electronic Submission
===========================================

   Your article looks great now, but in the shape it's in as of the
last section, you'll have to use a decidedly low-tech method of
submitting it to the journal: print it out and snail-mail it in!  This
is because you cannot include complex style files like `natbib.sty'
with your submission, and the journals don't provide bibliographic
style files.

   (As of AASTeX version 5.0, this is no longer true!  You can stop here
and simply submit your `tex' and `bbl' files.  But the `minor tweaks'
mentioned below won't be performed, so you'll have to do them by hand.
For instance, use the `\cite*' commands rather than `\cite' commands
the first time you cite a reference with three authors, to get all the
names.)

   Fortunately, there is a Perl script, `nat2jour.pl', which comes to
the rescue.  It takes the `tex' and `bbl' files you have made (*note
Processing::.) and makes new ones which you can actually submit.  This
is accomplished by

   * inlining all the citation commands properly

   * removing all dependencies on natbib

   * spitting out `\bibitem''s with the right format

A few other minor tweaks are also performed; you may notice some small
style errors in the document before processing it.  For input files
`foo.tex' and `foo.bbl', invoke it by typing

     `nat2jour.pl foo'

(make sure it is executable and in your `PATH').  By default it will
make new output files `foo-aas.tex' and `foo-aas.bbl', but you can name
them something different by specifying a second argument.

   The new files can be processed completely independently of the
natbib `sty' files, the `bst' files, and your `bib' files.  The
bibliography is simply pasted in from the `bbl' file, so all you need
are the `tex' and `bbl', with the usual one or two passes with `latex'
to process them.

   The code has two options:

`-inline'
     Inlines the bibliography so you end up with a single, stand-alone
     `.tex' file.  The default leaves the bibliography in a separate
     `.bbl' file.

`-maxauth'
     Change the maximum number of authors before `et al.' is used;
     default is 8.  Set to zero for no limit.

`-references'
     Rather than generating the default `thebibliography' environment
     with `\bibitem''s, generate a `references' environment.  This also
     leaves off the `\markcite' or `\nocite' commands.  I found it was
     necessary for preparing a PASP conference proceeding.

   The `nat2jour.pl' code looks for a `\documentstyle' containing "mn".
 If it finds it, it adds `\nocite' commands next to the inlined
references; otherwise it adds the AASTeX `\markcite' command (unless
the `-references' flag is set).

   The code also ensures that three-author papers are cited as Bester,
Winters, & Alexander (1998) on the first citation and as Bester et al.
(1998) thereafter.  This will not be the case in the *input* files
because natbib does not do this.  In addition, it truncates long author
lists at the right point (8 authors, natbib doesn't do this).

   Finally, the code may alter the appearance of the typeset
bibliography, because natbib may redefine the `\thebibliography'
environment in the input files.  The output files will conform to the
other style files (such as AASTeX) you are using.

   Note that the script should work on `bbl' files produced with *any*
`bst' bibliography style, as long as it produces `\bibitem' commands
which exactly follow this format:

     `\bibitem[{ SHORT-AUTHOR-LIST (YEAR) LONG-AUTHOR-LIST }]'{ `KEY' }
     `BIBLIOGRAPHIC-ENTRY-TEXT'

The `LONG-AUTHOR-LIST' may be omitted when it is the same as the
`SHORT-AUTHOR-LIST' (usually, <3 authors).  This is the "extended
natbib" format used by natbib versions 5.3 and later.  The script will
become confused in the unlikely event that there are square brackets in
the author lists.  The `\bibitem' entries must be separated by blank
lines.

Problems and Troubleshooting
****************************

1. *LaTeX can't find some files*

Check you environment variable set up, or make sure the right files are
in the directory with your document (*note Installation::.).

2. *nat2jour.pl produces strange results*

Look at the diagnostic output from LaTeX or the `log' files.  Make sure
the `bst' file it is including is coming from the correct directory
(other packages such as astrobib also have a file called `apj.bst', and
this may be lurking somewhere on your system; make sure it doesn't get
found first).  The items in your input `bbl' file should conform
*exactly* to extended natbib style (*note Submission::.).

3. *Some references or citations look wrong*

This maybe a bug, but I have tested the common ones listed on the
journal web-pages so you might be doing something exotic.  Anyway, when
was the last time someone submitted a paper with a perfect
bibliography?  :)  Check your `bib' file for spurious entries.  Also
check the instructions for authors
(ApJ (http://www.journals.uchicago.edu/ApJ/) or
MNRAS (http://www.blacksci.co.uk/)) to see that it really is wrong.
Then you can send a bug report to <jbaker@draco.berkeley.edu>; include
the entry from the `bib' file and the result in the `bbl' file (and
`tex' file, for a citation problem).  You can do the formatting by hand
by using a `@Misc' entry.  Note that lettering will not work if some
the last names in the `bib' file are not punctuated consistently (e.g.,
some have extra braces as in ADS style and others don't).

4. *BibTeX gives warnings about entries*

It can be somewhat persnickety about what fields are allowed for a
certain type of entry.  Make sure you're not using spurious ones.

5. *Abbreviations used for a reference (like JEB98) aren't added to the
\bibitem's*

No, they're not.  :)  You can usually get the effect by using a "note"
field in your `bib' entry.

6. *LaTeX crashes with mn.sty*

There are two lines which cause trouble; use `mn-nat.sty' (in the `mn'
subdirectory) instead (*note MNRAS style::.).

Acknowledgements
****************

   The Perl script for inlining citations has its roots in the
`2apj.pl' code by Eddie Baron (http://www.nhn.ou.edu/~baron/) which was
designed for ApJ and older versions of natbib.

   The bibliography style files were generated using Patrick Daly's
makebst program, and then modified with some help from the `astrobib'
package by Henry Ferguson.  (This package, available from
`http://marvel.stsci.edu/~ferguson', is not compatible with electronic
submissions.  The journal abbreviation bib files are are also modified
versions of the files included in the astrobib distribution.

MNRAS style
***********

   The two lines in `mn.sty' (version 1.4) involving the `\bibhang'
command cause fatal errors when used with natbib.  Use `mn-nat.sty'
instead, which has them commented them out and works fine.  The
`nat2jour.pl' program will then change `\documentstyle[...]{mn-nat}' to
`\documentstyle[...]{mn}' for you, since natbib is no longer needed in
its output files.

     % Set length of hanging indentation for bibliography entries
     %
     %%% \newlength{\bibhang}
     %%% \setlength{\bibhang}{2em}

Makefiles
*********

   Since the processing commands (`latex'-`bibtex'-`latex'-`latex',
plus `nat2jour.pl') are numerous, it's nice to do them automatically.

   In the `example' sub-directory there is a sample Makefile which does
this.  Just put it in a directory where your LaTeX files (for example,
`foo.tex') are, and you can use commands like `make foo.dvi', or `make
foo.ps', or `make foo.pr' (print).  They'll work in any order, as all
of the dependencies are made automatically when they don't exist or are
out-of-date.

   Use `make foo-apj' to make the `tex' and `bbl' file for submission.
This also works with the `.dvi' and other extensions to produce
printable documents.  You can change the `-apj' journal suffix by
editing the definition of `JSUF' at the top of the Makefile.

   Use `make clean' or `make realclean' when things get out of hand;
the latter deletes most everything except for the original `tex' and
`bib' files.

Useful Emacs modes
******************

   Emacs has a very nice RefTeX mode for editing `bib' files and
selecting citations.  XEmacs is particularly nice because you can easily
see most of the available commands in pull-down menus.  They allow you
to search for patterns in your database and select the reference you
want, with keystrokes for the different natbib cite commands.  You can
also automatically generate different types of entry for your `bib'
file, with all the appropriate fields in place.  Add the following
lines to your `.emacs':

     (autoload 'reftex-mode "reftex" "RefTeX Minor Mode" t)
     (autoload 'turn-on-reftex "reftex" "RefTeX Minor Mode" nil)
     (add-hook 'LaTeX-mode-hook 'turn-on-reftex)

This package is included in recent Emacsen, but the commands will fail
if you don't have it.


